Giant pulses from J1823-3021A observed with the MeerKAT telescope

The millisecond pulsar J1823-3021A is a very active giant pulse emitter in the globular cluster NGC 6624. New observations with the MeerKAT radio telescope have revealed 14350 giant pulses over 5 hours of integration time, with an average wait time of about 1 second between giant pulses. The giant pulses occur in phases compatible with the ordinary radio emission, follow a power-law distribution with an index of -2.63 $\pm$ 0.02 and contribute 4 percent of the total integrated flux. The spectral index of the giant pulses follows a Gaussian distribution centered around -1.9 with a standard deviation of 0.6 and is on average flatter than the integrated emission, which has a spectral index of -2.81 $\pm$ 0.02. The waiting times between the GPs are accurately described by a Poissonian distribution, suggesting that the time of occurrence of a GP is independent from the times of occurrence of other GPs. 76 GPs show multiple peaks within the same rotation, a rate that is also compatible with the mutual independence of the GP times of occurrence. We studied the polarization properties of the giant pulses finding, on average, linear polarization only at the 1 percent level and circular polarization at the 3 percent level, similar to the polarization percentages of the total integrated emission. In 4 cases it was possible to measure the RM of the GPs which are highly variable and, in two cases, is inconsistent with the mean RM of the total integrated pulsar signal.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
